RoadText-1K: Text Detection & Recognition Dataset for Driving Videos

Perceiving text is crucial to understand semantics of outdoor scenes and hence is a critical requirement to build intelligent systems for driver assistance and self-driving. Most of the existing datasets for text detection and recognition comprise still images and are mostly compiled keeping text in mind. This paper introduces a new "RoadText-1K" dataset for text in driving videos. The dataset is 20 times larger than the existing largest dataset for text in videos. Our dataset comprises 1000 video clips of driving without any bias towards text and with annotations for text bounding boxes and transcriptions in every frame. State of the art methods for text detection, recognition and tracking are evaluated on the new dataset and the results signify the challenges in unconstrained driving videos compared to existing datasets. This suggests that RoadText-1K is suited for research and development of reading systems, robust enough to be incorporated into more complex downstream tasks like driver assistance and self-driving. The dataset can be found at http://cvit.iiit.ac.in/research/projects/cvit-projects/roadtext-1k

==> TODOs.txt <==
General todos
==============
fix references,, trim long author names, abbreviations for conference names

fix image resolutions , label, axis font sizes etc..

fix quotes

use \sc wherever abbreviations are used
expand the abbrebations when  it is used for the first time - CNN, RNN, CTC, LSTM etc..
Make sure to avoid sentences like this "[44] proposes .."


replace "Road Text" with RoadText-1K

rework abstract and conclusion
make sure each reference to figure/table and reference to citations point to the intended ones
Name appearing in cited references.. make sure they appear in consistent fashion
section I
======
Introduction image - shows only traffic related sign boards. shouldn't we include other style of image like business names etc,




==> Text_and_Navigation_papers.txt <==
Hsueh-Cheng Wang, Chelsea Finn, Liam Paull, Michael Kaess, Ruth Rosenholtz, Seth Teller, John Leonard, "Bridging text spotting and SLAM with junction features", Intelligent Robots and Systems (IROS) 2015 IEEE/RSJ International Conference on, pp. 3701-3708, 2015.

Textual Signs Reading for Indoor Semantic Map Construction
IJCA 2012

 Robot Localization Through Optical Character Recognition of Signs 


